Gradient flow step-scaling function for SU(3) with twelve flavors

We calculate the step scaling function, the lattice analog of the renormalization group $\beta$-function, for an SU(3) gauge theory with twelve flavors. The gauge coupling of this system runs very slowly, which is reflected in a small step scaling function, making numerical simulations particularly challenging. We present a detailed analysis including the study of systematic effects of our extensive data set generated with twelve dynamical flavors using the Symanzik gauge action and three times stout smeared M\"obius domain wall fermions. Using up to $32^4$ volumes, we calculate renormalized couplings for different gradient flow schemes and determine the step-scaling $\beta$ function for a scale change $s=2$ on up to five different lattice volume pairs. Our preferred analysis is fully $O(a^2)$ Symanzik improved and uses Zeuthen flow combined with the Symanzik operator. We find an infrared fixed point within the range $5.2 \le g_c^2 \le 6.4$ in the $c=0.250$ finite volume gradient flow scheme. We account for systematic effects by calculating the step-scaling function based on alternative flows (Wilson or Symanzik) as well as operators (Wilson plaquette, clover) and also explore the effects of the perturbative tree-level improvement.

==> DWF_Nf12_c0.250_s2.txt <==
#gcSq(0.250) beta(high)  beta(low) 
   0.01       0.000221   -0.000003
   0.02       0.000443   -0.000004
   0.03       0.000665   -0.000002
   0.04       0.000886    0.000003
   0.05       0.001108    0.000010
   0.06       0.001331    0.000020
   0.07       0.001553    0.000033
   0.08       0.001775    0.000049
   0.09       0.001998    0.000067
   0.10       0.002220    0.000087
   0.11       0.002443    0.000110
   0.12       0.002666    0.000136
   0.13       0.002889    0.000165
   0.14       0.003112    0.000196
   0.15       0.003335    0.000229
   0.16       0.003558    0.000265
   0.17       0.003782    0.000303
   0.18       0.004005    0.000344
   0.19       0.004228    0.000388
   0.20       0.004452    0.000433
   0.21       0.004676    0.000482
   0.22       0.004899    0.000532
   0.23       0.005123    0.000585
   0.24       0.005347    0.000641
   0.25       0.005571    0.000698
   0.26       0.005795    0.000759
   0.27       0.006018    0.000821
   0.28       0.006242    0.000886
   0.29       0.006466    0.000953
   0.30       0.006690    0.001022
   0.31       0.006914    0.001094
   0.32       0.007138    0.001168
   0.33       0.007363    0.001244
   0.34       0.007587    0.001322
   0.35       0.007811    0.001402
   0.36       0.008035    0.001485
   0.37       0.008259    0.001570
   0.38       0.008483    0.001657
   0.39       0.008707    0.001746
   0.40       0.008931    0.001837
   0.41       0.009155    0.001931
   0.42       0.009379    0.002026
   0.43       0.009603    0.002123
   0.44       0.009827    0.002223
   0.45       0.010051    0.002325
   0.46       0.010274    0.002428
   0.47       0.010498    0.002534
   0.48       0.010722    0.002641
   0.49       0.010945    0.002751
   0.50       0.011169    0.002862
   0.51       0.011393    0.002976
   0.52       0.011616    0.003091
   0.53       0.011839    0.003208
   0.54       0.012063    0.003327
   0.55       0.012286    0.003448
   0.56       0.012509    0.003571
   0.57       0.012732    0.003696
   0.58       0.012955    0.003822
   0.59       0.013178    0.003950
   0.60       0.013400    0.004080
   0.61       0.013623    0.004212
   0.62       0.013845    0.004346
   0.63       0.014068    0.004481
   0.64       0.014290    0.004618
   0.65       0.014512    0.004757
   0.66       0.014734    0.004897
   0.67       0.014956    0.005039
   0.68       0.015178    0.005183
   0.69       0.015399    0.005328
   0.70       0.015621    0.005475
   0.71       0.015842    0.005624
   0.72       0.016063    0.005774
   0.73       0.016284    0.005925
   0.74       0.016505    0.006079
   0.75       0.016726    0.006233
   0.76       0.016946    0.006390
   0.77       0.017166    0.006547
   0.78       0.017386    0.006706
   0.79       0.017606    0.006867
   0.80       0.017826    0.007029
   0.81       0.018046    0.007193
   0.82       0.018265    0.007358
   0.83       0.018484    0.007524
   0.84       0.018703    0.007692
   0.85       0.018922    0.007861
   0.86       0.019140    0.008031
   0.87       0.019359    0.008203
   0.88       0.019577    0.008376
   0.89       0.019795    0.008550
   0.90       0.020013    0.008726
   0.91       0.020230    0.008902
   0.92       0.020447    0.009080
   0.93       0.020664    0.009260
   0.94       0.020881    0.009440
   0.95       0.021098    0.009622
   0.96       0.021314    0.009805
   0.97       0.021530    0.009988
   0.98       0.021746    0.010173
   0.99       0.021961    0.010360
   1.00       0.022177    0.010547
   1.01       0.022392    0.010735
   1.02       0.022607    0.010924
   1.03       0.022821    0.011115
   1.04       0.023035    0.011306
   1.05       0.023249    0.011499
   1.06       0.023463    0.011692
   1.07       0.023677    0.011886
   1.08       0.023890    0.012082
   1.09       0.024103    0.012278
   1.10       0.024315    0.012475
   1.11       0.024528    0.012673
   1.12       0.024740    0.012872
   1.13       0.024952    0.013071
   1.14       0.025163    0.013272
   1.15       0.025374    0.013473
   1.16       0.025585    0.013675
   1.17       0.025796    0.013878
   1.18       0.026006    0.014082
   1.19       0.026216    0.014286
   1.20       0.026426    0.014491
   1.21       0.026635    0.014697
   1.22       0.026845    0.014904
   1.23       0.027053    0.015111
   1.24       0.027262    0.015319
   1.25       0.027470    0.015527
   1.26       0.027678    0.015736
   1.27       0.027886    0.015946
   1.28       0.028093    0.016156
   1.29       0.028300    0.016366
   1.30       0.028507    0.016578
   1.31       0.028713    0.016789
   1.32       0.028919    0.017002
   1.33       0.029125    0.017214
   1.34       0.029330    0.017427
   1.35       0.029535    0.017641
   1.36       0.029740    0.017855
   1.37       0.029944    0.018069
   1.38       0.030149    0.018284
   1.39       0.030352    0.018499
   1.40       0.030556    0.018715
   1.41       0.030759    0.018930
   1.42       0.030962    0.019146
   1.43       0.031165    0.019363
   1.44       0.031367    0.019579
   1.45       0.031569    0.019796
   1.46       0.045405    0.020013
   1.47       0.045552    0.020230
   1.48       0.045704    0.020447
   1.49       0.045860    0.020665
   1.50       0.046020    0.020883
   1.51       0.046186    0.021100
   1.52       0.046355    0.021318
   1.53       0.046530    0.021536
   1.54       0.046709    0.021754
   1.55       0.046892    0.021972
   1.56       0.047081    0.022190
   1.57       0.047274    0.022408
   1.58       0.047472    0.022626
   1.59       0.047675    0.022843
   1.60       0.047883    0.023061
   1.61       0.048096    0.023279
   1.62       0.048315    0.023497
   1.63       0.048539    0.023714
   1.64       0.048769    0.023931
   1.65       0.049004    0.024148
   1.66       0.049245    0.024365
   1.67       0.049492    0.024582
   1.68       0.049745    0.024798
   1.69       0.050004    0.025015
   1.70       0.050269    0.025230
   1.71       0.050540    0.025446
   1.72       0.050816    0.025661
   1.73       0.051099    0.025876
   1.74       0.051388    0.026091
   1.75       0.051682    0.026305
   1.76       0.051982    0.026519
   1.77       0.052287    0.026732
   1.78       0.052597    0.026945
   1.79       0.052911    0.027158
   1.80       0.053231    0.027370
   1.81       0.053555    0.027581
   1.82       0.053882    0.027792
   1.83       0.054214    0.028003
   1.84       0.054549    0.028213
   1.85       0.054887    0.028422
   1.86       0.055228    0.028631
   1.87       0.055572    0.028839
   1.88       0.055918    0.029047
   1.89       0.056266    0.029254
   1.90       0.056615    0.029460
   1.91       0.056967    0.029665
   1.92       0.057319    0.029870
   1.93       0.057673    0.030074
   1.94       0.058027    0.030278
   1.95       0.058382    0.030480
   1.96       0.058738    0.030682
   1.97       0.059094    0.030883
   1.98       0.059450    0.031083
   1.99       0.059805    0.031283
   2.00       0.060161    0.031481
   2.01       0.060516    0.031679
   2.02       0.060870    0.031876
   2.03       0.061224    0.032072
   2.04       0.061577    0.032267
   2.05       0.061930    0.032461
   2.06       0.062281    0.032654
   2.07       0.062631    0.032846
   2.08       0.062980    0.033038
   2.09       0.063327    0.033228
   2.10       0.063673    0.033417
   2.11       0.064018    0.033605
   2.12       0.064362    0.033793
   2.13       0.064703    0.033979
   2.14       0.065043    0.034164
   2.15       0.065382    0.034348
   2.16       0.065718    0.034531
   2.17       0.066053    0.034712
   2.18       0.066386    0.034893
   2.19       0.066717    0.035073
   2.20       0.067047    0.035251
   2.21       0.067374    0.035428
   2.22       0.067699    0.035604
   2.23       0.068022    0.035779
   2.24       0.068344    0.035952
   2.25       0.068663    0.036125
   2.26       0.068980    0.036296
   2.27       0.069295    0.036466
   2.28       0.069608    0.036634
   2.29       0.069919    0.036802
   2.30       0.070227    0.036968
   2.31       0.070533    0.037132
   2.32       0.070838    0.037296
   2.33       0.071139    0.037458
   2.34       0.071439    0.037618
   2.35       0.071737    0.037778
   2.36       0.072032    0.037936
   2.37       0.072325    0.038092
   2.38       0.072615    0.038247
   2.39       0.072904    0.038401
   2.40       0.073190    0.038553
   2.41       0.073474    0.038704
   2.42       0.073755    0.038854
   2.43       0.074034    0.039002
   2.44       0.074311    0.039148
   2.45       0.074586    0.039293
   2.46       0.074858    0.039437
   2.47       0.075128    0.039579
   2.48       0.075396    0.039719
   2.49       0.075661    0.039858
   2.50       0.075924    0.039995
   2.51       0.076185    0.040131
   2.52       0.076443    0.040265
   2.53       0.076699    0.040398
   2.54       0.076953    0.040529
   2.55       0.077204    0.040659
   2.56       0.077454    0.040787
   2.57       0.077700    0.040913
   2.58       0.077945    0.041037
   2.59       0.078187    0.041160
   2.60       0.078427    0.041282
   2.61       0.078664    0.041402
   2.62       0.078899    0.041520
   2.63       0.079132    0.041636
   2.64       0.079362    0.041751
   2.65       0.079591    0.041864
   2.66       0.079816    0.041975
   2.67       0.080040    0.042085
   2.68       0.080261    0.042193
   2.69       0.080480    0.042299
   2.70       0.080697    0.042404
   2.71       0.080911    0.042507
   2.72       0.081123    0.042608
   2.73       0.081332    0.042707
   2.74       0.081540    0.042805
   2.75       0.081745    0.042901
   2.76       0.081947    0.042995
   2.77       0.082148    0.043087
   2.78       0.082346    0.043178
   2.79       0.082542    0.043267
   2.80       0.082735    0.043354
   2.81       0.082927    0.043440
   2.82       0.083115    0.043523
   2.83       0.083302    0.043605
   2.84       0.083486    0.043685
   2.85       0.083668    0.043764
   2.86       0.083848    0.043840
   2.87       0.084026    0.043915
   2.88       0.084201    0.043988
   2.89       0.084374    0.044059
   2.90       0.084544    0.044129
   2.91       0.084713    0.044196
   2.92       0.084879    0.044262
   2.93       0.085043    0.044326
   2.94       0.085204    0.044388
   2.95       0.085363    0.044449
   2.96       0.085520    0.044507
   2.97       0.085675    0.044564
   2.98       0.085827    0.044619
   2.99       0.085977    0.044672
   3.00       0.086125    0.044723
   3.01       0.086271    0.044773
   3.02       0.086414    0.044821
   3.03       0.086556    0.044867
   3.04       0.086694    0.044911
   3.05       0.086831    0.044953
   3.06       0.086966    0.044993
   3.07       0.087098    0.045032
   3.08       0.087228    0.045069
   3.09       0.087356    0.045103
   3.10       0.087481    0.045136
   3.11       0.087605    0.045168
   3.12       0.087726    0.045197
   3.13       0.087845    0.045225
   3.14       0.087962    0.045250
   3.15       0.088077    0.045274
   3.16       0.088189    0.045296
   3.17       0.088300    0.045316
   3.18       0.088408    0.045335
   3.19       0.088515    0.045351
   3.20       0.088619    0.045366
   3.21       0.088721    0.045378
   3.22       0.088821    0.045389
   3.23       0.088919    0.045398
   3.24       0.089016    0.045405
   3.25       0.089110    0.045411
   3.26       0.089202    0.045414
   3.27       0.089292    0.045416
   3.28       0.089380    0.045415
   3.29       0.089466    0.045413
   3.30       0.089551    0.045409
   3.31       0.089633    0.045403
   3.32       0.089714    0.045395
   3.33       0.089793    0.045385
   3.34       0.089870    0.045373
   3.35       0.089945    0.045360
   3.36       0.090018    0.045344
   3.37       0.090090    0.045327
   3.38       0.090160    0.045308
   3.39       0.090228    0.045286
   3.40       0.090294    0.045263
   3.41       0.090359    0.045238
   3.42       0.090422    0.045211
   3.43       0.090484    0.045182
   3.44       0.090544    0.045151
   3.45       0.090602    0.045118
   3.46       0.090659    0.045084
   3.47       0.090714    0.045047
   3.48       0.090767    0.045008
   3.49       0.090819    0.044968
   3.50       0.090870    0.044925
   3.51       0.090919    0.044881
   3.52       0.090966    0.044834
   3.53       0.091012    0.044786
   3.54       0.091057    0.044735
   3.55       0.091100    0.044683
   3.56       0.091142    0.044629
   3.57       0.091182    0.044572
   3.58       0.091220    0.044514
   3.59       0.091258    0.044454
   3.60       0.091293    0.044391
   3.61       0.091328    0.044327
   3.62       0.091361    0.044261
   3.63       0.091392    0.044192
   3.64       0.091422    0.044122
   3.65       0.091451    0.044050
   3.66       0.091478    0.043975
   3.67       0.091503    0.043899
   3.68       0.091528    0.043820
   3.69       0.091550    0.043740
   3.70       0.091571    0.043657
   3.71       0.091591    0.043572
   3.72       0.091609    0.043486
   3.73       0.091626    0.043397
   3.74       0.091641    0.043306
   3.75       0.091654    0.043213
   3.76       0.091666    0.043118
   3.77       0.091677    0.043021
   3.78       0.091685    0.042922
   3.79       0.091692    0.042820
   3.80       0.091698    0.042717
   3.81       0.091701    0.042611
   3.82       0.091703    0.042504
   3.83       0.091703    0.042394
   3.84       0.091702    0.042282
   3.85       0.091699    0.042168
   3.86       0.091694    0.042052
   3.87       0.091687    0.041933
   3.88       0.091678    0.041813
   3.89       0.091667    0.041690
   3.90       0.091654    0.041566
   3.91       0.091640    0.041439
   3.92       0.091623    0.041309
   3.93       0.091605    0.041178
   3.94       0.091584    0.041044
   3.95       0.091562    0.040909
   3.96       0.091537    0.040771
   3.97       0.091510    0.040631
   3.98       0.091481    0.040488
   3.99       0.091450    0.040344
   4.00       0.091416    0.040197
   4.01       0.091381    0.040048
   4.02       0.091343    0.039896
   4.03       0.091303    0.039743
   4.04       0.091260    0.039587
   4.05       0.091215    0.039429
   4.06       0.091168    0.039268
   4.07       0.091118    0.039106
   4.08       0.091066    0.038941
   4.09       0.091011    0.038774
   4.10       0.090954    0.038604
   4.11       0.090894    0.038432
   4.12       0.090832    0.038258
   4.13       0.090767    0.038081
   4.14       0.090700    0.037903
   4.15       0.090629    0.037721
   4.16       0.090556    0.037538
   4.17       0.090481    0.037352
   4.18       0.090402    0.037164
   4.19       0.090321    0.036973
   4.20       0.090237    0.036780
   4.21       0.090150    0.036585
   4.22       0.090060    0.036387
   4.23       0.089968    0.036187
   4.24       0.089872    0.035984
   4.25       0.089774    0.035779
   4.26       0.089672    0.035572
   4.27       0.089568    0.035362
   4.28       0.089460    0.035149
   4.29       0.089350    0.034935
   4.30       0.089236    0.034717
   4.31       0.089119    0.034498
   4.32       0.088999    0.034275
   4.33       0.088876    0.034051
   4.34       0.088750    0.033823
   4.35       0.088620    0.033594
   4.36       0.088488    0.033362
   4.37       0.088352    0.033127
   4.38       0.088213    0.032889
   4.39       0.088070    0.032650
   4.40       0.087924    0.032407
   4.41       0.087775    0.032162
   4.42       0.087623    0.031914
   4.43       0.087467    0.031664
   4.44       0.087308    0.031411
   4.45       0.087145    0.031156
   4.46       0.086979    0.030898
   4.47       0.086809    0.030637
   4.48       0.086636    0.030374
   4.49       0.086460    0.030108
   4.50       0.086280    0.029839
   4.51       0.086096    0.029567
   4.52       0.085909    0.029293
   4.53       0.085718    0.029016
   4.54       0.085524    0.028736
   4.55       0.085326    0.028454
   4.56       0.085125    0.028168
   4.57       0.084920    0.027880
   4.58       0.084711    0.027589
   4.59       0.084499    0.027296
   4.60       0.084283    0.026999
   4.61       0.084063    0.026699
   4.62       0.083840    0.026397
   4.63       0.083613    0.026091
   4.64       0.083382    0.025783
   4.65       0.083148    0.025472
   4.66       0.082910    0.025157
   4.67       0.082668    0.024840
   4.68       0.082423    0.024519
   4.69       0.082173    0.024196
   4.70       0.081920    0.023869
   4.71       0.081663    0.023539
   4.72       0.081403    0.023206
   4.73       0.081138    0.022870
   4.74       0.080870    0.022530
   4.75       0.080598    0.022188
   4.76       0.080323    0.021841
   4.77       0.080043    0.021492
   4.78       0.079760    0.021139
   4.79       0.079473    0.020783
   4.80       0.079182    0.020423
   4.81       0.078888    0.020060
   4.82       0.078589    0.019693
   4.83       0.078287    0.019322
   4.84       0.077981    0.018948
   4.85       0.077671    0.018570
   4.86       0.077358    0.018189
   4.87       0.077040    0.017803
   4.88       0.076719    0.017414
   4.89       0.076394    0.017021
   4.90       0.076066    0.016623
   4.91       0.075733    0.016222
   4.92       0.075397    0.015817
   4.93       0.075057    0.015407
   4.94       0.074713    0.014994
   4.95       0.074366    0.014576
   4.96       0.074015    0.014154
   4.97       0.073660    0.013727
   4.98       0.073301    0.013296
   4.99       0.072939    0.012861
   5.00       0.072573    0.012421
   5.01       0.072203    0.011976
   5.02       0.071830    0.011526
   5.03       0.071453    0.011072
   5.04       0.071072    0.010613
   5.05       0.070687    0.010149
   5.06       0.070300    0.009680
   5.07       0.069908    0.009206
   5.08       0.069513    0.008727
   5.09       0.069114    0.008243
   5.10       0.068712    0.007753
   5.11       0.068306    0.007259
   5.12       0.067896    0.006758
   5.13       0.067484    0.006253
   5.14       0.067067    0.005741
   5.15       0.066647    0.005225
   5.16       0.066224    0.004702
   5.17       0.065797    0.004174
   5.18       0.065367    0.003640
   5.19       0.064934    0.003100
   5.20       0.064497    0.002554
   5.21       0.064056    0.002002
   5.22       0.063613    0.001444
   5.23       0.063166    0.000880
   5.24       0.062716    0.000310
   5.25       0.062263   -0.000266
   5.26       0.061806   -0.000849
   5.27       0.061346   -0.001438
   5.28       0.060884   -0.002033
   5.29       0.060418   -0.002635
   5.30       0.059949   -0.003244
   5.31       0.059477   -0.003859
   5.32       0.059002   -0.004480
   5.33       0.058524   -0.005108
   5.34       0.058043   -0.005743
   5.35       0.057559   -0.006385
   5.36       0.057072   -0.007033
   5.37       0.056583   -0.007688
   5.38       0.056090   -0.008351
   5.39       0.055596   -0.009019
   5.40       0.055098   -0.009695
   5.41       0.054598   -0.010378
   5.42       0.054095   -0.011068
   5.43       0.053590   -0.011765
   5.44       0.053083   -0.012469
   5.45       0.052573   -0.013180
   5.46       0.052060   -0.013898
   5.47       0.051546   -0.014623
   5.48       0.051029   -0.015355
   5.49       0.050510   -0.016095
   5.50       0.049990   -0.016841
   5.51       0.049467   -0.017595
   5.52       0.048942   -0.018356
   5.53       0.048416   -0.019124
   5.54       0.047887   -0.019900
   5.55       0.047358   -0.020683
   5.56       0.046826   -0.021473
   5.57       0.046293   -0.022270
   5.58       0.045759   -0.023074
   5.59       0.045223   -0.023886
   5.60       0.044686   -0.024705
   5.61       0.044147   -0.025532
   5.62       0.043608   -0.026365
   5.63       0.043067   -0.027206
   5.64       0.042526   -0.028055
   5.65       0.041984   -0.028910
   5.66       0.041440   -0.029773
   5.67       0.040897   -0.030644
   5.68       0.040352   -0.031521
   5.69       0.039807   -0.032406
   5.70       0.039261   -0.033298
   5.71       0.038715   -0.034198
   5.72       0.038169   -0.035105
   5.73       0.037622   -0.036019
   5.74       0.037075   -0.036941
   5.75       0.036528   -0.037869
   5.76       0.035981   -0.038806
   5.77       0.035434   -0.039749
   5.78       0.034887   -0.040700
   5.79       0.034339   -0.041658
   5.80       0.033792   -0.042623
   5.81       0.033245   -0.043596
   5.82       0.032699   -0.044576
   5.83       0.032152   -0.045563
   5.84       0.031606   -0.046558
   5.85       0.031060   -0.047560
   5.86       0.030515   -0.048569
   5.87       0.029970   -0.049585
   5.88       0.029425   -0.050609
   5.89       0.028881   -0.051640
   5.90       0.028337   -0.052679
   5.91       0.027794   -0.053724
   5.92       0.027251   -0.054777
   5.93       0.026709   -0.055838
   5.94       0.026167   -0.056905
   5.95       0.025626   -0.057980
   5.96       0.025085   -0.059062
   5.97       0.024546   -0.060152
   5.98       0.024006   -0.061248
   5.99       0.023467   -0.062353
   6.00       0.022929   -0.063464
   6.01       0.022392   -0.064582
   6.02       0.021855   -0.065708
   6.03       0.021318   -0.066842
   6.04       0.020782   -0.067982
   6.05       0.020247   -0.069130
   6.06       0.019713   -0.070285
   6.07       0.019179   -0.071447
   6.08       0.018645   -0.072617
   6.09       0.018112   -0.073794
   6.10       0.017580   -0.074978
   6.11       0.017048   -0.076170
   6.12       0.016517   -0.077369
   6.13       0.015986   -0.078575
   6.14       0.015456   -0.079789
   6.15       0.014926   -0.081010
   6.16       0.014397   -0.082238
   6.17       0.013868   -0.083474
   6.18       0.013340   -0.084716
   6.19       0.012812   -0.085967
   6.20       0.012285   -0.087224
   6.21       0.011758   -0.088489
   6.22       0.011231   -0.089762
   6.23       0.010705   -0.091042
   6.24       0.010179   -0.092329
   6.25       0.009654   -0.058451
   6.26       0.009129   -0.059836
   6.27       0.008604   -0.061231
   6.28       0.008080   -0.062635
   6.29       0.007556   -0.064049
   6.30       0.007032   -0.065473
   6.31       0.006508   -0.066906
   6.32       0.005985   -0.068348
   6.33       0.005462   -0.069800
   6.34       0.004939   -0.071262


==> DWF_Nf12_c0.275_s2.txt <==
#gcSq(0.275) beta(high)  beta(low) 
   0.01       0.000254   -0.000033
   0.02       0.000509   -0.000063
   0.03       0.000764   -0.000089
   0.04       0.001018   -0.000111
   0.05       0.001273   -0.000131
   0.06       0.001529   -0.000146
   0.07       0.001784   -0.000159
   0.08       0.002040   -0.000168
   0.09       0.002296   -0.000173
   0.10       0.002552   -0.000175
   0.11       0.002808   -0.000174
   0.12       0.003064   -0.000170
   0.13       0.003320   -0.000162
   0.14       0.003577   -0.000151
   0.15       0.003834   -0.000137
   0.16       0.004090   -0.000119
   0.17       0.004347   -0.000099
   0.18       0.004605   -0.000075
   0.19       0.004862   -0.000048
   0.20       0.005119   -0.000018
   0.21       0.005377    0.000016
   0.22       0.005634    0.000052
   0.23       0.005892    0.000092
   0.24       0.006150    0.000135
   0.25       0.006408    0.000181
   0.26       0.006666    0.000229
   0.27       0.006924    0.000281
   0.28       0.007182    0.000336
   0.29       0.007441    0.000394
   0.30       0.007699    0.000455
   0.31       0.007957    0.000518
   0.32       0.008216    0.000585
   0.33       0.008475    0.000655
   0.34       0.008733    0.000727
   0.35       0.008992    0.000803
   0.36       0.009251    0.000881
   0.37       0.009510    0.000962
   0.38       0.009769    0.001046
   0.39       0.010028    0.001133
   0.40       0.010287    0.001222
   0.41       0.010546    0.001314
   0.42       0.010805    0.001409
   0.43       0.011064    0.001507
   0.44       0.011323    0.001607
   0.45       0.011582    0.001710
   0.46       0.011841    0.001816
   0.47       0.012100    0.001924
   0.48       0.012360    0.002035
   0.49       0.012619    0.002149
   0.50       0.012878    0.002265
   0.51       0.013137    0.002384
   0.52       0.013397    0.002505
   0.53       0.013656    0.002629
   0.54       0.013915    0.002755
   0.55       0.014174    0.002884
   0.56       0.014433    0.003015
   0.57       0.014692    0.003149
   0.58       0.014952    0.003285
   0.59       0.015211    0.003424
   0.60       0.015470    0.003564
   0.61       0.015729    0.003708
   0.62       0.015988    0.003853
   0.63       0.016247    0.004001
   0.64       0.016505    0.004151
   0.65       0.016764    0.004304
   0.66       0.017023    0.004459
   0.67       0.017282    0.004616
   0.68       0.017540    0.004775
   0.69       0.017799    0.004936
   0.70       0.018058    0.005100
   0.71       0.018316    0.005266
   0.72       0.018574    0.005434
   0.73       0.018833    0.005604
   0.74       0.019091    0.005776
   0.75       0.019349    0.005950
   0.76       0.019607    0.006126
   0.77       0.019865    0.006305
   0.78       0.020123    0.006485
   0.79       0.020381    0.006667
   0.80       0.020638    0.006852
   0.81       0.020896    0.007038
   0.82       0.021153    0.007226
   0.83       0.021411    0.007416
   0.84       0.021668    0.007608
   0.85       0.021925    0.007802
   0.86       0.022182    0.007998
   0.87       0.022439    0.008196
   0.88       0.022696    0.008395
   0.89       0.022952    0.008596
   0.90       0.023209    0.008799
   0.91       0.023465    0.009004
   0.92       0.023721    0.009210
   0.93       0.023977    0.009418
   0.94       0.024233    0.009628
   0.95       0.024489    0.009840
   0.96       0.024745    0.010053
   0.97       0.025000    0.010267
   0.98       0.025256    0.010484
   0.99       0.025511    0.010702
   1.00       0.025766    0.010921
   1.01       0.026021    0.011142
   1.02       0.026276    0.011365
   1.03       0.026530    0.011589
   1.04       0.026784    0.011814
   1.05       0.027039    0.012041
   1.06       0.027293    0.012269
   1.07       0.027547    0.012499
   1.08       0.027800    0.012730
   1.09       0.028054    0.012963
   1.10       0.028307    0.013196
   1.11       0.028561    0.013432
   1.12       0.028814    0.013668
   1.13       0.029066    0.013906
   1.14       0.029319    0.014144
   1.15       0.029572    0.014385
   1.16       0.029824    0.014626
   1.17       0.030076    0.014868
   1.18       0.030328    0.015112
   1.19       0.030580    0.015357
   1.20       0.030831    0.015603
   1.21       0.031083    0.015850
   1.22       0.031334    0.016098
   1.23       0.031585    0.016347
   1.24       0.031836    0.016597
   1.25       0.032087    0.016848
   1.26       0.032337    0.017100
   1.27       0.032588    0.017354
   1.28       0.032838    0.017607
   1.29       0.033088    0.017862
   1.30       0.033337    0.018118
   1.31       0.033587    0.018375
   1.32       0.033836    0.018632
   1.33       0.034086    0.018890
   1.34       0.034335    0.019149
   1.35       0.034583    0.019409
   1.36       0.034832    0.019670
   1.37       0.035081    0.019931
   1.38       0.035329    0.020193
   1.39       0.035577    0.020456
   1.40       0.035825    0.020719
   1.41       0.036073    0.020983
   1.42       0.036321    0.021247
   1.43       0.036568    0.021512
   1.44       0.036816    0.021778
   1.45       0.047799    0.022044
   1.46       0.047905    0.022311
   1.47       0.048019    0.022578
   1.48       0.048139    0.022845
   1.49       0.048266    0.023113
   1.50       0.048399    0.023382
   1.51       0.048539    0.023651
   1.52       0.048685    0.023920
   1.53       0.048838    0.024189
   1.54       0.048998    0.024459
   1.55       0.049164    0.024729
   1.56       0.049337    0.025000
   1.57       0.049516    0.025270
   1.58       0.049702    0.025541
   1.59       0.049896    0.025812
   1.60       0.050096    0.026083
   1.61       0.050303    0.026355
   1.62       0.050518    0.026626
   1.63       0.050740    0.026898
   1.64       0.050969    0.027169
   1.65       0.051206    0.027441
   1.66       0.051451    0.027713
   1.67       0.051703    0.027984
   1.68       0.051964    0.028256
   1.69       0.052232    0.028528
   1.70       0.052508    0.028800
   1.71       0.052792    0.029071
   1.72       0.053083    0.029343
   1.73       0.053383    0.029614
   1.74       0.053690    0.029885
   1.75       0.054004    0.030156
   1.76       0.054326    0.030427
   1.77       0.054654    0.030698
   1.78       0.054989    0.030968
   1.79       0.055330    0.031239
   1.80       0.055678    0.031509
   1.81       0.056031    0.031778
   1.82       0.056389    0.032048
   1.83       0.056753    0.032317
   1.84       0.057121    0.032585
   1.85       0.057494    0.032854
   1.86       0.057870    0.033122
   1.87       0.058251    0.033389
   1.88       0.058634    0.033657
   1.89       0.059021    0.033923
   1.90       0.059410    0.034190
   1.91       0.059802    0.034456
   1.92       0.060196    0.034721
   1.93       0.060592    0.034986
   1.94       0.060989    0.035250
   1.95       0.061388    0.035514
   1.96       0.061788    0.035777
   1.97       0.062189    0.036040
   1.98       0.062590    0.036302
   1.99       0.062992    0.036564
   2.00       0.063394    0.036825
   2.01       0.063796    0.037085
   2.02       0.064198    0.037345
   2.03       0.064600    0.037604
   2.04       0.065002    0.037862
   2.05       0.065403    0.038120
   2.06       0.065803    0.038377
   2.07       0.066203    0.038633
   2.08       0.066602    0.038889
   2.09       0.067000    0.039144
   2.10       0.067396    0.039398
   2.11       0.067792    0.039651
   2.12       0.068186    0.039904
   2.13       0.068579    0.040156
   2.14       0.068971    0.040407
   2.15       0.069361    0.040657
   2.16       0.069750    0.040907
   2.17       0.070137    0.041155
   2.18       0.070522    0.041403
   2.19       0.070906    0.041650
   2.20       0.071288    0.041896
   2.21       0.071668    0.042141
   2.22       0.072047    0.042386
   2.23       0.072423    0.042629
   2.24       0.072798    0.042871
   2.25       0.073171    0.043113
   2.26       0.073541    0.043354
   2.27       0.073910    0.043593
   2.28       0.074277    0.043832
   2.29       0.074642    0.044070
   2.30       0.075005    0.044306
   2.31       0.075365    0.044542
   2.32       0.075724    0.044776
   2.33       0.076080    0.045010
   2.34       0.076435    0.045243
   2.35       0.076787    0.045474
   2.36       0.077137    0.045704
   2.37       0.077485    0.045933
   2.38       0.077831    0.046161
   2.39       0.078175    0.046388
   2.40       0.078516    0.046614
   2.41       0.078855    0.046839
   2.42       0.079192    0.047062
   2.43       0.079527    0.047284
   2.44       0.079860    0.047505
   2.45       0.080191    0.047725
   2.46       0.080519    0.047943
   2.47       0.080845    0.048160
   2.48       0.081169    0.048376
   2.49       0.081491    0.048591
   2.50       0.081810    0.048804
   2.51       0.082128    0.049016
   2.52       0.082443    0.049226
   2.53       0.082756    0.049436
   2.54       0.083067    0.049643
   2.55       0.083375    0.049850
   2.56       0.083681    0.050055
   2.57       0.083986    0.050258
   2.58       0.084288    0.050460
   2.59       0.084587    0.050660
   2.60       0.084885    0.050860
   2.61       0.085180    0.051057
   2.62       0.085473    0.051253
   2.63       0.085764    0.051448
   2.64       0.086053    0.051641
   2.65       0.086340    0.051832
   2.66       0.086624    0.052022
   2.67       0.086907    0.052210
   2.68       0.087187    0.052397
   2.69       0.087465    0.052582
   2.70       0.087741    0.052765
   2.71       0.088014    0.052947
   2.72       0.088286    0.053127
   2.73       0.088555    0.053306
   2.74       0.088822    0.053483
   2.75       0.089087    0.053658
   2.76       0.089350    0.053832
   2.77       0.089611    0.054004
   2.78       0.089869    0.054174
   2.79       0.090126    0.054342
   2.80       0.090380    0.054509
   2.81       0.090632    0.054674
   2.82       0.090882    0.054838
   2.83       0.091130    0.054999
   2.84       0.091376    0.055159
   2.85       0.091619    0.055318
   2.86       0.091861    0.055474
   2.87       0.092100    0.055629
   2.88       0.092337    0.055782
   2.89       0.092572    0.055933
   2.90       0.092805    0.056083
   2.91       0.093036    0.056230
   2.92       0.093265    0.056376
   2.93       0.093491    0.056520
   2.94       0.093716    0.056663
   2.95       0.093938    0.056803
   2.96       0.094158    0.056942
   2.97       0.094376    0.057079
   2.98       0.094592    0.057215
   2.99       0.094806    0.057348
   3.00       0.095018    0.057480
   3.01       0.095227    0.057610
   3.02       0.095435    0.057738
   3.03       0.095640    0.057864
   3.04       0.095843    0.057989
   3.05       0.096045    0.058111
   3.06       0.096244    0.058232
   3.07       0.096441    0.058351
   3.08       0.096636    0.058469
   3.09       0.096829    0.058584
   3.10       0.097019    0.058698
   3.11       0.097208    0.058810
   3.12       0.097395    0.058920
   3.13       0.097580    0.059028
   3.14       0.097762    0.059135
   3.15       0.097943    0.059239
   3.16       0.098122    0.059342
   3.17       0.098298    0.059443
   3.18       0.098473    0.059542
   3.19       0.098646    0.059640
   3.20       0.098817    0.059735
   3.21       0.098986    0.059829
   3.22       0.099153    0.059921
   3.23       0.099318    0.060011
   3.24       0.099481    0.060099
   3.25       0.099642    0.060186
   3.26       0.099802    0.060270
   3.27       0.099960    0.060353
   3.28       0.100116    0.060434
   3.29       0.100270    0.060513
   3.30       0.100423    0.060590
   3.31       0.100574    0.060666
   3.32       0.100723    0.060739
   3.33       0.100870    0.060811
   3.34       0.101016    0.060881
   3.35       0.101160    0.060949
   3.36       0.101303    0.061015
   3.37       0.101444    0.061080
   3.38       0.101584    0.061142
   3.39       0.101722    0.061203
   3.40       0.101859    0.061262
   3.41       0.101994    0.061319
   3.42       0.102128    0.061374
   3.43       0.102261    0.061427
   3.44       0.102392    0.061478
   3.45       0.102522    0.061528
   3.46       0.102650    0.061576
   3.47       0.102777    0.061621
   3.48       0.102903    0.061665
   3.49       0.103028    0.061707
   3.50       0.103152    0.061747
   3.51       0.103274    0.061786
   3.52       0.103395    0.061822
   3.53       0.103515    0.061856
   3.54       0.103634    0.061889
   3.55       0.103752    0.061920
   3.56       0.103869    0.061948
   3.57       0.103984    0.061975
   3.58       0.104099    0.062000
   3.59       0.104212    0.062023
   3.60       0.104325    0.062044
   3.61       0.104436    0.062063
   3.62       0.104546    0.062081
   3.63       0.104655    0.062096
   3.64       0.104763    0.062109
   3.65       0.104870    0.062121
   3.66       0.104976    0.062130
   3.67       0.105081    0.062138
   3.68       0.105185    0.062143
   3.69       0.105288    0.062147
   3.70       0.105389    0.062148
   3.71       0.105490    0.062148
   3.72       0.105589    0.062146
   3.73       0.105688    0.062142
   3.74       0.105785    0.062135
   3.75       0.105881    0.062127
   3.76       0.105976    0.062117
   3.77       0.106069    0.062104
   3.78       0.106161    0.062090
   3.79       0.106253    0.062074
   3.80       0.106342    0.062056
   3.81       0.106431    0.062035
   3.82       0.106518    0.062013
   3.83       0.106604    0.061989
   3.84       0.106689    0.061962
   3.85       0.106772    0.061934
   3.86       0.106853    0.061903
   3.87       0.106934    0.061870
   3.88       0.107012    0.061836
   3.89       0.107089    0.061799
   3.90       0.107165    0.061760
   3.91       0.107239    0.061719
   3.92       0.107311    0.061676
   3.93       0.107382    0.061631
   3.94       0.107451    0.061584
   3.95       0.107519    0.061534
   3.96       0.107584    0.061483
   3.97       0.107648    0.061429
   3.98       0.107710    0.061374
   3.99       0.107770    0.061316
   4.00       0.107828    0.061256
   4.01       0.107884    0.061194
   4.02       0.107938    0.061129
   4.03       0.107990    0.061063
   4.04       0.108040    0.060994
   4.05       0.108088    0.060923
   4.06       0.108134    0.060850
   4.07       0.108178    0.060775
   4.08       0.108219    0.060697
   4.09       0.108258    0.060617
   4.10       0.108295    0.060535
   4.11       0.108330    0.060451
   4.12       0.108362    0.060364
   4.13       0.108391    0.060276
   4.14       0.108419    0.060185
   4.15       0.108444    0.060091
   4.16       0.108466    0.059996
   4.17       0.108486    0.059898
   4.18       0.108503    0.059798
   4.19       0.108518    0.059695
   4.20       0.108530    0.059591
   4.21       0.108539    0.059484
   4.22       0.108545    0.059374
   4.23       0.108549    0.059262
   4.24       0.108550    0.059148
   4.25       0.108549    0.059032
   4.26       0.108544    0.058913
   4.27       0.108536    0.058791
   4.28       0.108526    0.058668
   4.29       0.108512    0.058542
   4.30       0.108496    0.058413
   4.31       0.108477    0.058282
   4.32       0.108454    0.058149
   4.33       0.108429    0.058013
   4.34       0.108400    0.057875
   4.35       0.108368    0.057734
   4.36       0.108334    0.057591
   4.37       0.108295    0.057445
   4.38       0.108254    0.057296
   4.39       0.108210    0.057146
   4.40       0.108162    0.056992
   4.41       0.108111    0.056836
   4.42       0.108056    0.056678
   4.43       0.107999    0.056517
   4.44       0.107938    0.056353
   4.45       0.107873    0.056187
   4.46       0.107805    0.056018
   4.47       0.107734    0.055847
   4.48       0.107659    0.055672
   4.49       0.107581    0.055495
   4.50       0.107499    0.055316
   4.51       0.107414    0.055134
   4.52       0.107325    0.054949
   4.53       0.107233    0.054761
   4.54       0.107137    0.054570
   4.55       0.107037    0.054377
   4.56       0.106934    0.054181
   4.57       0.106827    0.053982
   4.58       0.106717    0.053780
   4.59       0.106603    0.053576
   4.60       0.106485    0.053368
   4.61       0.106364    0.053158
   4.62       0.106239    0.052944
   4.63       0.106110    0.052728
   4.64       0.105978    0.052508
   4.65       0.105841    0.052286
   4.66       0.105701    0.052060
   4.67       0.105558    0.051832
   4.68       0.105410    0.051600
   4.69       0.105259    0.051365
   4.70       0.105104    0.051127
   4.71       0.104945    0.050886
   4.72       0.104783    0.050641
   4.73       0.104616    0.050394
   4.74       0.104446    0.050142
   4.75       0.104272    0.049888
   4.76       0.104094    0.049630
   4.77       0.103913    0.049368
   4.78       0.103727    0.049103
   4.79       0.103538    0.048835
   4.80       0.103345    0.048563
   4.81       0.103148    0.048287
   4.82       0.102947    0.048008
   4.83       0.102743    0.047724
   4.84       0.102534    0.047437
   4.85       0.102322    0.047147
   4.86       0.102106    0.046852
   4.87       0.101887    0.046553
   4.88       0.101663    0.046250
   4.89       0.101436    0.045943
   4.90       0.101205    0.045632
   4.91       0.100970    0.045317
   4.92       0.100731    0.044997
   4.93       0.100489    0.044673
   4.94       0.100243    0.044345
   4.95       0.099993    0.044012
   4.96       0.099739    0.043675
   4.97       0.099482    0.043333
   4.98       0.099221    0.042986
   4.99       0.098957    0.042634
   5.00       0.098688    0.042278
   5.01       0.098416    0.041916
   5.02       0.098141    0.041550
   5.03       0.097861    0.041178
   5.04       0.097578    0.040802
   5.05       0.097292    0.040420
   5.06       0.097002    0.040032
   5.07       0.096708    0.039640
   5.08       0.096411    0.039241
   5.09       0.096111    0.038838
   5.10       0.095807    0.038428
   5.11       0.095499    0.038013
   5.12       0.095188    0.037592
   5.13       0.094874    0.037165
   5.14       0.094556    0.036732
   5.15       0.094235    0.036293
   5.16       0.093910    0.035847
   5.17       0.093582    0.035396
   5.18       0.093251    0.034938
   5.19       0.092917    0.034474
   5.20       0.092580    0.034003
   5.21       0.092239    0.033526
   5.22       0.091895    0.033042
   5.23       0.091548    0.032552
   5.24       0.091198    0.032055
   5.25       0.090845    0.031550
   5.26       0.090489    0.031039
   5.27       0.090131    0.030521
   5.28       0.089769    0.029997
   5.29       0.089404    0.029464
   5.30       0.089037    0.028925
   5.31       0.088667    0.028379
   5.32       0.088294    0.027825
   5.33       0.087919    0.027264
   5.34       0.087541    0.026695
   5.35       0.087161    0.026120
   5.36       0.086778    0.025536
   5.37       0.086393    0.024945
   5.38       0.086006    0.024347
   5.39       0.085616    0.023741
   5.40       0.085224    0.023127
   5.41       0.084831    0.022505
   5.42       0.084435    0.021876
   5.43       0.084038    0.021239
   5.44       0.083638    0.020594
   5.45       0.083237    0.019941
   5.46       0.082835    0.019281
   5.47       0.082430    0.018612
   5.48       0.082025    0.017936
   5.49       0.081618    0.017251
   5.50       0.081210    0.016559
   5.51       0.080801    0.015859
   5.52       0.080391    0.015150
   5.53       0.079980    0.014434
   5.54       0.079568    0.013709
   5.55       0.079156    0.012977
   5.56       0.078742    0.012236
   5.57       0.078329    0.011487
   5.58       0.077915    0.010730
   5.59       0.077501    0.009965
   5.60       0.077087    0.009192
   5.61       0.076673    0.008411
   5.62       0.076259    0.007621
   5.63       0.075845    0.006824
   5.64       0.075432    0.006018
   5.65       0.075019    0.005204
   5.66       0.074606    0.004382
   5.67       0.074194    0.003551
   5.68       0.073783    0.002713
   5.69       0.073373    0.001866
   5.70       0.072963    0.001011
   5.71       0.072555    0.000148
   5.72       0.072147   -0.000723
   5.73       0.071741   -0.001603
   5.74       0.071336   -0.002490
   5.75       0.070933   -0.003386
   5.76       0.070531   -0.004290
   5.77       0.070130   -0.005202
   5.78       0.069731   -0.006123
   5.79       0.069334   -0.007051
   5.80       0.068938   -0.007988
   5.81       0.068544   -0.008933
   5.82       0.068151   -0.009886
   5.83       0.067761   -0.010847
   5.84       0.067372   -0.011816
   5.85       0.066985   -0.012794
   5.86       0.066601   -0.013780
   5.87       0.066218   -0.014774
   5.88       0.065837   -0.015776
   5.89       0.065458   -0.016786
   5.90       0.065081   -0.017805
   5.91       0.064707   -0.018831
   5.92       0.064334   -0.019866
   5.93       0.063964   -0.020909
   5.94       0.063595   -0.021960
   5.95       0.063229   -0.023020
   5.96       0.062865   -0.024087
   5.97       0.062503   -0.025163
   5.98       0.062143   -0.026246
   5.99       0.061785   -0.027338
   6.00       0.061430   -0.028438
   6.01       0.061076   -0.029547
   6.02       0.060725   -0.030663
   6.03       0.060375   -0.031788
   6.04       0.060028   -0.032920
   6.05       0.059683   -0.034061
   6.06       0.059340   -0.035210
   6.07       0.058999   -0.036368
   6.08       0.058660   -0.037533
   6.09       0.058324   -0.038707
   6.10       0.057989   -0.039889
   6.11       0.057656   -0.041079
   6.12       0.057325   -0.042277
   6.13       0.056996   -0.043483
   6.14       0.056670   -0.044698
   6.15       0.056345   -0.045921
   6.16       0.056022   -0.047152
   6.17       0.055701   -0.048391
   6.18       0.055381   -0.049638
   6.19       0.055064   -0.050894
   6.20       0.054749   -0.052158
   6.21       0.054435   -0.053430
   6.22       0.054123   -0.054710
   6.23       0.053813   -0.055999
   6.24       0.053505   -0.057296
   6.25       0.053198   -0.058601
   6.26       0.052894   -0.059915
   6.27       0.052591   -0.061236
   6.28       0.052289   -0.062566
   6.29       0.051990   -0.063905
   6.30       0.051692   -0.065251
   6.31       0.051395   -0.045576


==> DWF_Nf12_c0.300_s2.txt <==
#gcSq(0.300) beta(high)  beta(low) 
   0.01       0.000284   -0.000075
   0.02       0.000568   -0.000146
   0.03       0.000853   -0.000213
   0.04       0.001138   -0.000275
   0.05       0.001423   -0.000333
   0.06       0.001708   -0.000386
   0.07       0.001994   -0.000435
   0.08       0.002280   -0.000480
   0.09       0.002567   -0.000520
   0.10       0.002853   -0.000556
   0.11       0.003140   -0.000588
   0.12       0.003428   -0.000615
   0.13       0.003715   -0.000638
   0.14       0.004003   -0.000658
   0.15       0.004291   -0.000672
   0.16       0.004580   -0.000683
   0.17       0.004869   -0.000690
   0.18       0.005158   -0.000692
   0.19       0.005447   -0.000691
   0.20       0.005736   -0.000685
   0.21       0.006026   -0.000675
   0.22       0.006316   -0.000662
   0.23       0.006606   -0.000644
   0.24       0.006897   -0.000622
   0.25       0.007187   -0.000597
   0.26       0.007478   -0.000567
   0.27       0.007769   -0.000534
   0.28       0.008061   -0.000497
   0.29       0.008352   -0.000455
   0.30       0.008644   -0.000410
   0.31       0.008936   -0.000362
   0.32       0.009228   -0.000309
   0.33       0.009521   -0.000253
   0.34       0.009813   -0.000193
   0.35       0.010106   -0.000129
   0.36       0.010399   -0.000062
   0.37       0.010692    0.000010
   0.38       0.010986    0.000084
   0.39       0.011279    0.000163
   0.40       0.011573    0.000245
   0.41       0.011867    0.000330
   0.42       0.012161    0.000419
   0.43       0.012455    0.000512
   0.44       0.012749    0.000608
   0.45       0.013044    0.000707
   0.46       0.013338    0.000810
   0.47       0.013633    0.000917
   0.48       0.013928    0.001027
   0.49       0.014223    0.001140
   0.50       0.014518    0.001257
   0.51       0.014813    0.001376
   0.52       0.015109    0.001500
   0.53       0.015404    0.001626
   0.54       0.015700    0.001756
   0.55       0.015996    0.001889
   0.56       0.016292    0.002025
   0.57       0.016587    0.002164
   0.58       0.016883    0.002307
   0.59       0.017180    0.002453
   0.60       0.017476    0.002601
   0.61       0.017772    0.002753
   0.62       0.018069    0.002908
   0.63       0.018365    0.003066
   0.64       0.018661    0.003227
   0.65       0.018958    0.003391
   0.66       0.019255    0.003558
   0.67       0.019551    0.003728
   0.68       0.019848    0.003901
   0.69       0.020145    0.004076
   0.70       0.020442    0.004255
   0.71       0.020739    0.004436
   0.72       0.021036    0.004621
   0.73       0.021333    0.004807
   0.74       0.021630    0.004997
   0.75       0.021927    0.005190
   0.76       0.022224    0.005385
   0.77       0.022521    0.005583
   0.78       0.022819    0.005783
   0.79       0.023116    0.005987
   0.80       0.023413    0.006192
   0.81       0.023710    0.006401
   0.82       0.024008    0.006612
   0.83       0.024305    0.006825
   0.84       0.024602    0.007041
   0.85       0.024899    0.007260
   0.86       0.025197    0.007481
   0.87       0.025494    0.007704
   0.88       0.025791    0.007930
   0.89       0.026088    0.008158
   0.90       0.026386    0.008389
   0.91       0.026683    0.008621
   0.92       0.026980    0.008857
   0.93       0.027277    0.009094
   0.94       0.027574    0.009334
   0.95       0.027871    0.009576
   0.96       0.028168    0.009820
   0.97       0.028465    0.010066
   0.98       0.028762    0.010315
   0.99       0.029059    0.010565
   1.00       0.029356    0.010818
   1.01       0.029653    0.011072
   1.02       0.029950    0.011329
   1.03       0.030247    0.011588
   1.04       0.030544    0.011849
   1.05       0.030840    0.012111
   1.06       0.031137    0.012376
   1.07       0.031434    0.012643
   1.08       0.031730    0.012911
   1.09       0.032027    0.013181
   1.10       0.032323    0.013453
   1.11       0.032620    0.013727
   1.12       0.032916    0.014003
   1.13       0.033212    0.014280
   1.14       0.033509    0.014559
   1.15       0.033805    0.014840
   1.16       0.034101    0.015122
   1.17       0.034397    0.015407
   1.18       0.034693    0.015692
   1.19       0.034989    0.015979
   1.20       0.035285    0.016268
   1.21       0.035581    0.016558
   1.22       0.035876    0.016850
   1.23       0.036172    0.017143
   1.24       0.036468    0.017438
   1.25       0.036763    0.017734
   1.26       0.037059    0.018032
   1.27       0.037354    0.018330
   1.28       0.037650    0.018630
   1.29       0.037945    0.018932
   1.30       0.038240    0.019234
   1.31       0.038536    0.019538
   1.32       0.038831    0.019843
   1.33       0.039126    0.020149
   1.34       0.039421    0.020457
   1.35       0.039716    0.020765
   1.36       0.040011    0.021075
   1.37       0.040306    0.021386
   1.38       0.040601    0.021697
   1.39       0.040896    0.022010
   1.40       0.041191    0.022323
   1.41       0.041486    0.022638
   1.42       0.041781    0.022954
   1.43       0.042076    0.023270
   1.44       0.042371    0.023587
   1.45       0.052988    0.023905
   1.46       0.053015    0.024224
   1.47       0.053051    0.024544
   1.48       0.053097    0.024864
   1.49       0.053153    0.025185
   1.50       0.053218    0.025507
   1.51       0.053292    0.025829
   1.52       0.053376    0.026152
   1.53       0.053469    0.026476
   1.54       0.053572    0.026800
   1.55       0.053684    0.027125
   1.56       0.053805    0.027450
   1.57       0.053936    0.027775
   1.58       0.054077    0.028102
   1.59       0.054227    0.028428
   1.60       0.054387    0.028755
   1.61       0.054557    0.029083
   1.62       0.054737    0.029410
   1.63       0.054927    0.029738
   1.64       0.055127    0.030067
   1.65       0.055338    0.030395
   1.66       0.055559    0.030724
   1.67       0.055791    0.031053
   1.68       0.056034    0.031383
   1.69       0.056287    0.031712
   1.70       0.056551    0.032042
   1.71       0.056826    0.032371
   1.72       0.057110    0.032701
   1.73       0.057406    0.033031
   1.74       0.057711    0.033361
   1.75       0.058026    0.033691
   1.76       0.058351    0.034021
   1.77       0.058685    0.034351
   1.78       0.059029    0.034681
   1.79       0.059380    0.035010
   1.80       0.059740    0.035340
   1.81       0.060108    0.035670
   1.82       0.060483    0.035999
   1.83       0.060866    0.036329
   1.84       0.061255    0.036658
   1.85       0.061649    0.036987
   1.86       0.062050    0.037316
   1.87       0.062456    0.037645
   1.88       0.062867    0.037973
   1.89       0.063283    0.038301
   1.90       0.063702    0.038629
   1.91       0.064126    0.038957
   1.92       0.064553    0.039284
   1.93       0.064983    0.039611
   1.94       0.065416    0.039938
   1.95       0.065852    0.040264
   1.96       0.066289    0.040590
   1.97       0.066729    0.040915
   1.98       0.067171    0.041241
   1.99       0.067613    0.041566
   2.00       0.068058    0.041890
   2.01       0.068503    0.042214
   2.02       0.068949    0.042538
   2.03       0.069395    0.042861
   2.04       0.069842    0.043183
   2.05       0.070290    0.043506
   2.06       0.070737    0.043828
   2.07       0.071185    0.044149
   2.08       0.071632    0.044470
   2.09       0.072080    0.044790
   2.10       0.072526    0.045110
   2.11       0.072973    0.045429
   2.12       0.073418    0.045748
   2.13       0.073863    0.046066
   2.14       0.074308    0.046384
   2.15       0.074751    0.046701
   2.16       0.075194    0.047017
   2.17       0.075635    0.047333
   2.18       0.076075    0.047648
   2.19       0.076515    0.047963
   2.20       0.076953    0.048277
   2.21       0.077389    0.048591
   2.22       0.077825    0.048903
   2.23       0.078259    0.049216
   2.24       0.078692    0.049527
   2.25       0.079123    0.049838
   2.26       0.079553    0.050148
   2.27       0.079981    0.050457
   2.28       0.080408    0.050766
   2.29       0.080833    0.051074
   2.30       0.081257    0.051381
   2.31       0.081679    0.051687
   2.32       0.082099    0.051992
   2.33       0.082518    0.052297
   2.34       0.082935    0.052601
   2.35       0.083350    0.052904
   2.36       0.083764    0.053206
   2.37       0.084176    0.053507
   2.38       0.084586    0.053807
   2.39       0.084994    0.054107
   2.40       0.085401    0.054405
   2.41       0.085806    0.054702
   2.42       0.086209    0.054999
   2.43       0.086610    0.055294
   2.44       0.087010    0.055588
   2.45       0.087408    0.055882
   2.46       0.087804    0.056174
   2.47       0.088198    0.056465
   2.48       0.088590    0.056755
   2.49       0.088981    0.057043
   2.50       0.089369    0.057331
   2.51       0.089756    0.057617
   2.52       0.090141    0.057902
   2.53       0.090524    0.058186
   2.54       0.090906    0.058468
   2.55       0.091285    0.058749
   2.56       0.091663    0.059029
   2.57       0.092039    0.059308
   2.58       0.092413    0.059585
   2.59       0.092785    0.059861
   2.60       0.093156    0.060135
   2.61       0.093524    0.060408
   2.62       0.093891    0.060679
   2.63       0.094256    0.060949
   2.64       0.094619    0.061218
   2.65       0.094981    0.061485
   2.66       0.095340    0.061750
   2.67       0.095698    0.062014
   2.68       0.096054    0.062276
   2.69       0.096408    0.062537
   2.70       0.096760    0.062796
   2.71       0.097110    0.063053
   2.72       0.097459    0.063309
   2.73       0.097805    0.063563
   2.74       0.098150    0.063815
   2.75       0.098493    0.064066
   2.76       0.098834    0.064315
   2.77       0.099174    0.064563
   2.78       0.099511    0.064808
   2.79       0.099847    0.065052
   2.80       0.100181    0.065294
   2.81       0.100513    0.065534
   2.82       0.100843    0.065773
   2.83       0.101171    0.066010
   2.84       0.101497    0.066245
   2.85       0.101822    0.066478
   2.86       0.102144    0.066710
   2.87       0.102465    0.066939
   2.88       0.102784    0.067167
   2.89       0.103101    0.067393
   2.90       0.103416    0.067617
   2.91       0.103729    0.067839
   2.92       0.104041    0.068060
   2.93       0.104350    0.068278
   2.94       0.104657    0.068495
   2.95       0.104963    0.068710
   2.96       0.105267    0.068922
   2.97       0.105568    0.069134
   2.98       0.105868    0.069343
   2.99       0.106166    0.069550
   3.00       0.106462    0.069755
   3.01       0.106755    0.069959
   3.02       0.107047    0.070161
   3.03       0.107337    0.070360
   3.04       0.107625    0.070558
   3.05       0.107911    0.070754
   3.06       0.108195    0.070948
   3.07       0.108477    0.071140
   3.08       0.108757    0.071330
   3.09       0.109035    0.071519
   3.10       0.109311    0.071705
   3.11       0.109585    0.071890
   3.12       0.109857    0.072072
   3.13       0.110127    0.072253
   3.14       0.110396    0.072432
   3.15       0.110662    0.072608
   3.16       0.110926    0.072783
   3.17       0.111188    0.072956
   3.18       0.111449    0.073127
   3.19       0.111707    0.073296
   3.20       0.111963    0.073464
   3.21       0.112218    0.073629
   3.22       0.112471    0.073792
   3.23       0.112721    0.073954
   3.24       0.112970    0.074113
   3.25       0.113217    0.074271
   3.26       0.113463    0.074427
   3.27       0.113706    0.074580
   3.28       0.113948    0.074732
   3.29       0.114188    0.074882
   3.30       0.114426    0.075030
   3.31       0.114662    0.075176
   3.32       0.114897    0.075320
   3.33       0.115130    0.075462
   3.34       0.115362    0.075602
   3.35       0.115592    0.075741
   3.36       0.115820    0.075877
   3.37       0.116047    0.076011
   3.38       0.116272    0.076144
   3.39       0.116496    0.076274
   3.40       0.116719    0.076403
   3.41       0.116940    0.076529
   3.42       0.117160    0.076654
   3.43       0.117378    0.076776
   3.44       0.117595    0.076897
   3.45       0.117811    0.077016
   3.46       0.118026    0.077133
   3.47       0.118240    0.077247
   3.48       0.118452    0.077360
   3.49       0.118663    0.077471
   3.50       0.118873    0.077580
   3.51       0.119082    0.077687
   3.52       0.119290    0.077792
   3.53       0.119497    0.077895
   3.54       0.119703    0.077996
   3.55       0.119908    0.078095
   3.56       0.120112    0.078192
   3.57       0.120314    0.078287
   3.58       0.120516    0.078380
   3.59       0.120718    0.078471
   3.60       0.120918    0.078560
   3.61       0.121117    0.078647
   3.62       0.121315    0.078732
   3.63       0.121513    0.078814
   3.64       0.121709    0.078895
   3.65       0.121905    0.078974
   3.66       0.122100    0.079051
   3.67       0.122294    0.079126
   3.68       0.122487    0.079198
   3.69       0.122679    0.079269
   3.70       0.122870    0.079338
   3.71       0.123061    0.079404
   3.72       0.123250    0.079469
   3.73       0.123439    0.079531
   3.74       0.123626    0.079591
   3.75       0.123813    0.079649
   3.76       0.123998    0.079706
   3.77       0.124182    0.079760
   3.78       0.124366    0.079811
   3.79       0.124548    0.079861
   3.80       0.124729    0.079909
   3.81       0.124909    0.079954
   3.82       0.125088    0.079998
   3.83       0.125266    0.080039
   3.84       0.125442    0.080078
   3.85       0.125618    0.080115
   3.86       0.125791    0.080150
   3.87       0.125964    0.080183
   3.88       0.126135    0.080213
   3.89       0.126305    0.080241
   3.90       0.126473    0.080267
   3.91       0.126640    0.080291
   3.92       0.126805    0.080313
   3.93       0.126968    0.080332
   3.94       0.127130    0.080349
   3.95       0.127291    0.080364
   3.96       0.127449    0.080377
   3.97       0.127606    0.080388
   3.98       0.127761    0.080396
   3.99       0.127914    0.080402
   4.00       0.128065    0.080405
   4.01       0.128214    0.080407
   4.02       0.128361    0.080406
   4.03       0.128506    0.080403
   4.04       0.128649    0.080397
   4.05       0.128790    0.080389
   4.06       0.128928    0.080379
   4.07       0.129064    0.080366
   4.08       0.129198    0.080351
   4.09       0.129330    0.080334
   4.10       0.129459    0.080315
   4.11       0.129586    0.080292
   4.12       0.129710    0.080268
   4.13       0.129832    0.080241
   4.14       0.129951    0.080212
   4.15       0.130067    0.080180
   4.16       0.130181    0.080146
   4.17       0.130292    0.080109
   4.18       0.130400    0.080070
   4.19       0.130505    0.080028
   4.20       0.130608    0.079984
   4.21       0.130707    0.079938
   4.22       0.130803    0.079889
   4.23       0.130897    0.079837
   4.24       0.130987    0.079783
   4.25       0.131075    0.079726
   4.26       0.131159    0.079667
   4.27       0.131240    0.079605
   4.28       0.131317    0.079540
   4.29       0.131391    0.079473
   4.30       0.131463    0.079403
   4.31       0.131530    0.079331
   4.32       0.131594    0.079256
   4.33       0.131655    0.079178
   4.34       0.131712    0.079098
   4.35       0.131766    0.079015
   4.36       0.131816    0.078929
   4.37       0.131863    0.078840
   4.38       0.131906    0.078749
   4.39       0.131945    0.078655
   4.40       0.131980    0.078558
   4.41       0.132012    0.078458
   4.42       0.132040    0.078356
   4.43       0.132064    0.078250
   4.44       0.132084    0.078142
   4.45       0.132100    0.078031
   4.46       0.132113    0.077917
   4.47       0.132121    0.077800
   4.48       0.132125    0.077680
   4.49       0.132126    0.077557
   4.50       0.132122    0.077431
   4.51       0.132114    0.077302
   4.52       0.132102    0.077171
   4.53       0.132086    0.077036
   4.54       0.132066    0.076898
   4.55       0.132042    0.076756
   4.56       0.132013    0.076612
   4.57       0.131980    0.076465
   4.58       0.131943    0.076314
   4.59       0.131902    0.076160
   4.60       0.131856    0.076003
   4.61       0.131806    0.075842
   4.62       0.131752    0.075679
   4.63       0.131693    0.075511
   4.64       0.131630    0.075341
   4.65       0.131562    0.075167
   4.66       0.131490    0.074990
   4.67       0.131414    0.074809
   4.68       0.131333    0.074624
   4.69       0.131247    0.074436
   4.70       0.131157    0.074245
   4.71       0.131063    0.074049
   4.72       0.130964    0.073850
   4.73       0.130861    0.073648
   4.74       0.130753    0.073441
   4.75       0.130640    0.073231
   4.76       0.130523    0.073016
   4.77       0.130401    0.072798
   4.78       0.130275    0.072576
   4.79       0.130144    0.072350
   4.80       0.130009    0.072119
   4.81       0.129869    0.071885
   4.82       0.129724    0.071646
   4.83       0.129575    0.071403
   4.84       0.129421    0.071155
   4.85       0.129263    0.070903
   4.86       0.129100    0.070647
   4.87       0.128932    0.070386
   4.88       0.128760    0.070120
   4.89       0.128584    0.069850
   4.90       0.128402    0.069575
   4.91       0.128216    0.069295
   4.92       0.128026    0.069010
   4.93       0.127831    0.068720
   4.94       0.127631    0.068425
   4.95       0.127427    0.068124
   4.96       0.127218    0.067819
   4.97       0.127005    0.067508
   4.98       0.126787    0.067192
   4.99       0.126564    0.066870
   5.00       0.126338    0.066542
   5.01       0.126106    0.066209
   5.02       0.125870    0.065870
   5.03       0.125630    0.065526
   5.04       0.125385    0.065175
   5.05       0.125136    0.064818
   5.06       0.124883    0.064455
   5.07       0.124625    0.064086
   5.08       0.124363    0.063710
   5.09       0.124096    0.063328
   5.10       0.123825    0.062939
   5.11       0.123550    0.062544
   5.12       0.123270    0.062142
   5.13       0.122987    0.061733
   5.14       0.122699    0.061317
   5.15       0.122407    0.060894
   5.16       0.122111    0.060464
   5.17       0.121811    0.060027
   5.18       0.121506    0.059583
   5.19       0.121198    0.059131
   5.20       0.120886    0.058671
   5.21       0.120570    0.058204
   5.22       0.120250    0.057730
   5.23       0.119926    0.057247
   5.24       0.119598    0.056757
   5.25       0.119267    0.056259
   5.26       0.118932    0.055753
   5.27       0.118594    0.055239
   5.28       0.118252    0.054717
   5.29       0.117906    0.054186
   5.30       0.117558    0.053647
   5.31       0.117206    0.053100
   5.32       0.116850    0.052544
   5.33       0.116492    0.051980
   5.34       0.116130    0.051408
   5.35       0.115766    0.050826
   5.36       0.115399    0.050236
   5.37       0.115029    0.049637
   5.38       0.114656    0.049030
   5.39       0.114281    0.048413
   5.40       0.113904    0.047788
   5.41       0.113524    0.047154
   5.42       0.113142    0.046511
   5.43       0.112758    0.045858
   5.44       0.112372    0.045197
   5.45       0.111985    0.044526
   5.46       0.111595    0.043847
   5.47       0.111204    0.043158
   5.48       0.110812    0.042460
   5.49       0.110419    0.041752
   5.50       0.110024    0.041036
   5.51       0.109629    0.040310
   5.52       0.109232    0.039574
   5.53       0.108836    0.038830
   5.54       0.108438    0.038076
   5.55       0.108041    0.037312
   5.56       0.107643    0.036539
   5.57       0.107245    0.035757
   5.58       0.106847    0.034965
   5.59       0.106450    0.034164
   5.60       0.106053    0.033353
   5.61       0.105656    0.032533
   5.62       0.105261    0.031704
   5.63       0.104866    0.030864
   5.64       0.104472    0.030016
   5.65       0.104079    0.029157
   5.66       0.103688    0.028290
   5.67       0.103298    0.027412
   5.68       0.102909    0.026525
   5.69       0.102523    0.025629
   5.70       0.102137    0.024723
   5.71       0.101754    0.023808
   5.72       0.101373    0.022883
   5.73       0.100994    0.021948
   5.74       0.100617    0.021004
   5.75       0.100242    0.020050
   5.76       0.099869    0.019087
   5.77       0.099499    0.018114
   5.78       0.099132    0.017132
   5.79       0.098767    0.016140
   5.80       0.098404    0.015138
   5.81       0.098044    0.014127
   5.82       0.097687    0.013107
   5.83       0.097333    0.012077
   5.84       0.096981    0.011037
   5.85       0.096633    0.009988
   5.86       0.096287    0.008929
   5.87       0.095944    0.007861
   5.88       0.095604    0.006783
   5.89       0.095266    0.005695
   5.90       0.094932    0.004598
   5.91       0.094601    0.003492
   5.92       0.094272    0.002376
   5.93       0.093947    0.001250
   5.94       0.093624    0.000115
   5.95       0.093305   -0.001030
   5.96       0.092988   -0.002184
   5.97       0.092674   -0.003348
   5.98       0.092363   -0.004521
   5.99       0.092055   -0.005704
   6.00       0.091750   -0.006896
   6.01       0.091448   -0.008098
   6.02       0.091149   -0.009310
   6.03       0.090852   -0.010531
   6.04       0.090558   -0.011762
   6.05       0.090267   -0.013002
   6.06       0.089979   -0.014252
   6.07       0.089693   -0.015511
   6.08       0.089410   -0.016780
   6.09       0.089130   -0.018059
   6.10       0.088852   -0.019347
   6.11       0.088577   -0.020644
   6.12       0.088304   -0.021952
   6.13       0.088034   -0.023269
   6.14       0.087766   -0.024595
   6.15       0.087501   -0.025931
   6.16       0.087238   -0.027277
   6.17       0.086978   -0.028632
   6.18       0.086720   -0.029997
   6.19       0.086464   -0.031372
   6.20       0.086211   -0.032756
   6.21       0.085960   -0.034150
   6.22       0.085711   -0.035553
   6.23       0.085464   -0.036967
   6.24       0.085220   -0.038389
   6.25       0.084977   -0.039822
   6.26       0.084737   -0.041264
   6.27       0.084499   -0.042716
   6.28       0.084263   -0.044178
   6.29       0.084029   -0.037132

